LEM All-Sky Survey: Soft X-ray Sky at Microcalorimeter Resolution

The Line Emission Mapper (LEM) is an X-ray Probe with with spectral resolution ~2 eV FWHM from 0.2 to 2.5 keV and effective area >2,500 cm$^2$ at 1 keV, covering a 33 arcmin diameter Field of View with 15 arcsec angular resolution, capable of performing efficient scanning observations of very large sky areas and enabling the first high spectral resolution survey of the full sky. The LEM-All-Sky Survey (LASS) is expected to follow the success of previous all sky surveys such as ROSAT and eROSITA, adding a third dimension provided by the high resolution microcalorimeter spectrometer, with each 15 arcsec pixel of the survey including a full 1-2 eV resolution energy spectrum that can be integrated over any area of the sky to provide statistical accuracy. Like its predecessors, LASS will provide both a long-lasting legacy and open the door to the unknown, enabling new discoveries and delivering the baseline for unique GO studies. No other current or planned mission has the combination of microcalorimeter energy resolution and large grasp to cover the whole sky while maintaining good angular resolution and imaging capabilities. LASS will be able to probe the physical conditions of the hot phases of the Milky Way at multiple scales, from emission in the Solar system due to Solar Wind Charge eXchange, to the interstellar and circumgalactic media, including the North Polar Spur and the Fermi/eROSITA bubbles. It will measure velocities of gas in the inner part of the Galaxy and extract the emissivity of the Local Hot Bubble. By maintaining the original angular resolution, LASS will also be able to study classes of point sources through stacking. For classes with ~$10^4$ objects, it will provide the equivalent of 1 Ms of high spectral resolution data. We describe the technical specifications of LASS and highlight the main scientific objectives that will be addressed. (Abridged)

==> figs.dat <==
lem_galaxy_wtext.pdf
DMC_depleted.pdf
MW_sketch_bh.pdf
srge_planck_fermi_ann.pdf
allsky_speclg_wp.pdf
LEM-apec_lines_tene_all.pdf
lass-scan-v2.png
s30_sin.pdf
vfield_full_ng_5e5_1e6_0.02.png
vfield_full_ng_1e6_2e6_0.03.png
vfield_full_ng_2e6_4e6_0.03.png
lem_allsky_slice_vert.pdf
lem_allsky_mw_rgb_vlos.pdf
o7_v_vs_d_efeds.pdf
o8_v_vs_d_efeds.pdf
o7_v_vs_t_efeds.pdf
o8_v_vs_t_efeds.pdf
sp_efeds_dar.pdf
lem_erass_gp_efeds_deg2_t1000.pdf
v_lhb_cgm_hot_lc_red.pdf
TNG50_bubble_velocities_new.pdf

lem_gp_draco_deg2_t1000.pdf
New_emissivity_map.pdf
OVII_March_v2.pdf
OVII_June_v2.pdf
OVII_Sept_v2.pdf
OVII_Dec_v2.pdf
streamer.eps
hole.eps
SWp_heliosheath.pdf
SWCX_Doppler_MgXI.pdf
lem12_swcx_mg_vs_ox_f.pdf
comoving2_wpl
lem_spec_whim_r1
ros_spec_whim_r1_wp
ero_spec_whim_r1_wp
lem_spec_whim_r1_wp
slow_comb_v2.pdf
lem_nps_wp23.pdf
lem_rass_gc.pdf
lem_tde_v1.pdf
c_ratios.pdf
c_kt_err.pdf
LEM-apec-lines.pdf
lhb_sruv_oviir.pdf

